TomograPy: A Fast, Instrument-Independent, Solar Tomography Software

Solar tomography has progressed rapidly in recent years thanks to the development of robust algorithms and the availability of more powerful computers. It can today provide crucial insights in solving issues related to the line-of-sight integration present in the data of solar imagers and coronagraphs. However, there remain challenges such as the increase of the available volume of data, the handling of the temporal evolution of the observed structures, and the heterogeneity of the data in multi-spacecraft studies. We present a generic software package that can perform fast tomographic inversions that scales linearly with the number of measurements, linearly with the length of the reconstruction cube (and not the number of voxels) and linearly with the number of cores and can use data from different sources and with a variety of physical models: TomograPy (http://nbarbey.github.com/TomograPy/), an open-source software freely available on the Python Package Index. For performance, TomograPy uses a parallelized-projection algorithm. It relies on the World Coordinate System standard to manage various data sources. A variety of inversion algorithms are provided to perform the tomographic-map estimation. A test suite is provided along with the code to ensure software quality. Since it makes use of the Siddon algorithm it is restricted to rectangular parallelepiped voxels but the spherical geometry of the corona can be handled through proper use of priors. We describe the main features of the code and show three practical examples of multi-spacecraft tomographic inversions using STEREO/EUVI and STEREO/COR1 data. Static and smoothly varying temporal evolution models are presented.

==> critere.txt <==
0	0.0
1	-0.329859573888
2	-0.652310034393
3	-0.961421272106
4	-1.22465364028
5	-1.45796986602
6	-1.6404467339
7	-1.80249327936
8	-1.95648828664
9	-2.09159656103
10	-2.15696646225
11	-2.22678801556
12	-2.29815970129
13	-2.37123438545
14	-2.44829351483
15	-2.52186297575
16	-2.59174014789
17	-2.65105941592
18	-2.70093954788
19	-2.74696269111
20	-2.76748470422
21	-2.78616774882
22	-2.8059799497
23	-2.83107865023
24	-2.85461932286
25	-2.8741616172
26	-2.88842503498
27	-2.89927729323
28	-2.90866625879
29	-2.91714377213
30	-2.92300821053
31	-2.92880279869
32	-2.93444590069
33	-2.94063863166
34	-2.9474684949
35	-2.95373917019
36	-2.95880124082
37	-2.96222180455
38	-2.96505645223
39	-2.96797931206
40	-2.97020014293
41	-2.97213098962
42	-2.9741003757
43	-2.97644720027
44	-2.97871118786
45	-2.98063275027
46	-2.98207314257
47	-2.98320908823
48	-2.98422534186
49	-2.98516202557
50	-2.98592575131
51	-2.98666997478
52	-2.98738327449
53	-2.98812573741
54	-2.98894091873
55	-2.98971038806
56	-2.99036480773
57	-2.99083525816
58	-2.99123835128
59	-2.99165722258
60	-2.99200559057
61	-2.99230643892
62	-2.99260909336
63	-2.99295626769
64	-2.99329211768
65	-2.9935847672
66	-2.99381432998
67	-2.99400729508
68	-2.99418502386
69	-2.9943497996
70	-2.99449149408
71	-2.99462938858
72	-2.9947606161
73	-2.9948928161
74	-2.99503745376
75	-2.99517695242
76	-2.99530060655
77	-2.99539445628
78	-2.99547741838
79	-2.99556401979
80	-2.99563934809
81	-2.99570435677
82	-2.99576936967
83	-2.99584222739
84	-2.99591279543
85	-2.99597552677
86	-2.99602659451
87	-2.99607173521
88	-2.99611419993
89	-2.99615417963
90	-2.99618956969
91	-2.99622400446
92	-2.9962567186
93	-2.99628905116
94	-2.99632425467
95	-2.99635869408
96	-2.99639045592
97	-2.9964155217
98	-2.99643829193
99	-2.99646240214

